Galaxy main sequence and properties of low-mass Lyman-alpha Emitters towards reionisation viewed by VLT/MUSE and JWST/NIRCam

Faint, star-forming galaxies likely play a dominant role in cosmic reionisation. Strides have been made in recent years to characterise these populations at high redshifts ($z>3$). Now for the first time, with JWST photometry beyond 1$\,\mu m$ in the rest frame, we can derive accurate stellar masses and position these galaxies on the galaxy main sequence. We seek to assess the place of 96 individual Lyman-alpha emitters (LAEs) selected behind the A2744 lensing cluster with MUSE spectroscopy on the galaxy main sequence. We also compare derived stellar masses to Lyman-alpha luminosities and equivalent widths to better quantify the relationship between the Lyman-alpha emission and the host galaxy. These 96 LAEs lie in the redshift range $2.9<z<6.7$, and their range of masses extends down to $10^6\,\mathrm{M_{\odot}}$ (over half with $\mathrm{M_{\star}}<10^8\,\mathrm{M_{\odot}}$). We use the JWST/NIRCam and HST photometric catalogs from the UNCOVER project, giving us excellent wavelength coverage from $450\,\mathrm{nm}$ to $4.5\,\mu m$. We find a main sequence relation for these low mass LAEs of the form: $\mathrm{log\,SFR}=(0.88\pm0.07 - 0.030\pm0.027\times t)\,\mathrm{log\,M_{\star}} - ( 6.31\pm0.41 - 0.08\pm0.37\times t)$. This is in approximate agreement with best-fits of previous collated studies, however, with a steeper slope and a higher normalisation. This indicates that low-mass LAEs towards the epoch of reionisation lie above typical literature main sequence relations derived at lower redshift and higher masses. Additionally, comparing our results to UV-selected samples, we see that while low-mass LAEs lie above these typical main sequence relations, they are likely not singular in this respect at these masses and redshifts. While low-mass galaxies have been shown to play a significant role in cosmic reionisation, our results point to no special position for LAEs in this regard.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

